Simulation of LiCAS Error Propagation

Linear Collider Alignment and Survey (LiCAS) R&D group is proposing a novel automated metrology instrument dedicated to align and monitor the mechanical stability of a future linear high energy e+e- collider. LiCAS uses Laser Straightness Monitors (LSM) and Frequency Scanning Interferometry (FSI) for straightness and absolute distance measurements, respectively. This paper presents detailed simulations of a LiCAS system operating inside a Rapid Tunnel Reference Surveyor (RTRS train). With the proposed design it is feasible to achieve the required vertical accuracy of the order of 200 micons over 600 m tunnel sections meeting the specification for the TESLA collider.

==> e-mail_info.txt <==

Author name : Grzegorz Grzelak

Institute   : Institute of Experimental Physics
              University of Warsaw
Address:      ul. Hoza 69
              00-681 Warsaw
              Poland

e-mail      : grzelak@fuw.edu.pl

Session     : ILC 2007 Metrology
              common session with APY 
              (01-Jun-07 14:30-01-Jun-07 15:30 (20 min.))

